Extending regionalization algorithms to explore spatial process heterogeneity

In spatial regression models, spatial heterogeneity may be considered with either continuous or discrete specifications. The latter is related to delineation of spatially connected regions with homogeneous relationships between variables (spatial regimes). Although various regionalization algorithms have been proposed and studied in the field of spatial analytics, methods to optimize spatial regimes have been largely unexplored. In this paper, we propose two new algorithms for spatial regime delineation, two-stage K-Models and Regional-K-Models. We also extend the classic Automatic Zoning Procedure to spatial regression context. The proposed algorithms are applied to a series of synthetic datasets and two real-world datasets. Results indicate that all three algorithms achieve superior or comparable performance to existing approaches, while the two-stage K-Models algorithm largely outperforms existing approaches on model fitting, region reconstruction, and coefficient estimation. Our work enriches the spatial analytics toolbox to explore spatial heterogeneous processes.

==> response.txt <==
Dear Editor, 
Thanks for the comments to our manuscript from you and the reviewers. We have revised the paper extensively and felt it was much improved. 

Major changes:
1.	We reframed the paper to engage with the spatial regime literature. The main contribution of our paper is new algorithms to delineate spatial regimes. We added Section 2.2 to review related works on spatial regimes.
2.	In Section 3 ("Methodology"), we modified the algorithms to apply a minimum size constraint for each region. 
3.	In Section 4 (“Experiments on synthetic data”), we added new datasets to evaluate the performance of our algorithms to reconstruct regions in various shapes. Two existing approaches, GWR-Skater and Skater regression, are compared as baselines. 
4.	In Section 5 (“Empirical examples”), we added an analysis on the King County house price dataset, which provides further evidence on the usefulness and scalability of our method. 

Point-by-point responses to the reviewers’ comments are listed below. A version with tracked changes is also enclosed as a supplementary file. We hope that this manuscript could meet the publication requirements of International Journal of Geographical Information Science.

Thanks and best regards,

Dr. Yu Liu (corresponding author)


Reviewer 1
General Comments
1. The authors do not seem to be aware of the spatial regimes literature in spatial econometrics and situate the paper as an extension of generic clustering/regionalization methods to “models,” such as regression models. The authors also do not seem to be aware of accepted terminology in that field, such as “spatial regimes.” So, the framing of the paper is lacking in that respect.

Thanks for your comment. In the revised version, the concept of spatial regimes is used throughout the paper. The proposed algorithms are described as methods to delineate spatial regimes, instead of “model-based regionalization methods”. Moreover, we have added Section 2.2 to review related works on spatial regime delineation.

2. The framing of the method/framework as a midpoint between GWR and spatial lag specifications (p. 13) is incorrect. The problem is one of specifying spatially varying coefficients which a spatial lag specification has nothing to do with. The lag model can have fixed or varying coefficients, or combinations (see the spatial regimes literature). The research problem should be framed as one of delineating discrete spatial regimes.

We agree that the research problem is to delineate discrete spatial regimes, and have clarified this in the abstract. The incorrect statement at the beginning of Section 4 has been removed. We acknowledge that spatial regimes can be incorporated with lag models, which have been pointed out in Section 2.2 (Line 160-162).

3. There seems to be a bit of a logical inconsistency between the emphasis on discrete “regions” and the use of a continuous surface in the simulation experiments. Especially the design for beta_2 in Figure 4 is not a proper reference for discrete spatial regimes. Moreover, the comparison of a method to delineate “discrete” regimes to a setting where the parameter variation is continuous does not seem relevant.

Thanks for your comment. We have removed the dataset with continuous coefficient surfaces (Dataset 2 in previous version), and focused on datasets where coefficient surfaces exhibit clear region partitions. 

4. The superior results for the non‐spatial K‐means are curious since no spatial constraint is imposed (the postprocessing is mysterious and seems somewhat ad hoc). However, upon closer examination of the design in Figure 3, it becomes clear why. The design uses Thiessen/Voronoi polygons to assign observations to a distinct coefficient. As is well known, K‐means is essentially a Thiessen polygon operation in attribute space. In other words, the design of the experiments is such that it favors a K‐means logic. A different design would be necessary to properly assess the performance of the different methods.

It is true that K‐Means clustering is equivalent to a Thiessen polygon operation in attribute space. Yet our design of synthetic data would not favor the proposed two-stage K-Models algorithms for two reasons. 

First, the Voronoi polygons are used in spatial domain (with regards to grid coordinates (r, c)), not attribute space. In the two-stage K-Models algorithm, only the first stage iterates in a K-means logic, which is spatially implicit. That is, the coordinates are not inputted to the algorithm as attributes. Hence the partition of feature space is irrelevant to the latent regions defined as Voronoi polygons in spatial domain. 

Second, K-Models is a different algorithm from K-Means although it adopts a similar iterative logic. It assigns observations to minimize the regression residual, and the resulting partitions are not necessarily Thiessen polygons in attribute space. To illustrate this, we consider a simple linear regression model with only one explanatory variable. Figure (left) shows the partition in two-dimensional feature space, where two models are y=x and y=3x. Figure (right) shows a case with three models: y=0.5x+2; y=2.5x-6; y=-1.5x-6. Note that an observation (x_i,y_i) is assigned to the model with the lowest residual. These examples show that the partition in feature space induced by K-Models is not Thiessen polygons, as each partition is segmented into disconnected parts. 

(See the Word document for figures)

Moreover, we have added two synthetic datasets in our experiments. One uses rectangular regions, the other uses arbitrary-shaped regions grown from seed points. The results from these two datasets are similar to those on Voronoi dataset, which further illustrate that two-stage K-Models did not benefit from latent regions which are Voronoi polygons, compared to other algorithms.


5. It is not clear how the so‐called complexity penalty works. In fact, it seems like it is irrelevant in a few of the algorithms. Also, it is not clear how its scale compares to the scale of the least squares objective function.

We acknowledge that it is not straightforward to determine the scale of the complexity penalty. Hence, we have reframed our methodology so that the number of regions is given as input, which is common for both regime delineation methods and regionalization methods. Thus, the complexity penalty is no longer needed. 


6. The code to implement the methods is extremely inefficient. As the authors report, it took 10 minutes to a half hour to regionalize a 25x25 grid. This is not acceptable. Closer examination of the code on GitHub confirmed that it is not efficient.

In the previous version of the paper, the suggested methods were time-consuming because each algorithm was repeated multiple times to identify the optimal number of regions. In the revised manuscript, the number of regions is specified as input, which considerably reduces the running time. Applying the minimum size constraint also appears to reduce the running time for some of the algorithms. In the updated results (Table 3), the two-stage K-Models costs about 6 seconds to delineate regimes on a 25x25 grid, which is comparable to GWR-Skater and Skater Regression. Regional-K-Models costs about half a minute. The most time-consuming AZP completes the tasks in about 5 minutes, which may be further reduced by limiting the number of iterations if needed. Besides, we successfully apply the two-stage K-Models to a large-scale dataset with 20,000 observations, which requires about 15 min (Section 5.2). To summarize, we observe that the updated results seem acceptable for Regional-K-Models and AZP, and the two-stage K-Models exhibit promising scalability.

Specific Comments
1. The discussion at the bottom of p.3/top of p.4 is confusing. The coefficient beta_i does not vary within a region R_j but is fixed within R_j, so a better notation is to use beta_i,j (as is routinely done in the spatial regimes literature). Also, the statement that the estimated parameters are “similar” is imprecise. The true parameters are constant within a given regime and vary between regimes.

Thanks for your comment. We have used “constant” instead of “similar”. The example has also been simplified so that an index for regions or coefficients is not needed anymore (Line 174-179). 

2. As mentioned, the statement on p.5 that “SKATER and REDCAP rely on similarity measures of attributes, a generalization to model‐base regionalization is not straightforward” is incorrect. There are at least two current applications of this approach to regression coefficient regime delineation out there, available as software implementation in R and PySAL.

Thanks for your comment. We have found the implementation of Skater regression in the Python package spreg and the R package SpatialRegimes. Related works by Anselin and Amaral (2021) and Vidoli et al. (2022) have been cited and discussed in Section 2.2. We also used the spreg implementation as one of our baseline methods. The “not straightforward” statement has been removed. 

As said in the paper, we assume there seems to be a bit of a logical inconsistency for this method, as they use an MST based on similarity of attributes rather than relationships between variables. That’s why we wrote “a generalization (free from this inconsistency) is not straightforward”. This may partly explain the inferior results of Skater regression in our algorithm comparison.

3. On p. 5, it is not clear what regionalization has to do with MAUP in this context.

Thanks for your comment. We have removed the paragraph on MAUP in the literature review. 

4. For consistency sake, the error function for regression models in Table 1 should be (y_i – beta_ijx_i – alpha_j)^2 (observed minus predicted, as in the column (1)). On p. 9, below equation (7), same comment, observed comes first, predicted next (this notation is inconsistent throughout the paper). Also, the alpha coefficient should have a negative sign

Corrected.

5. Pp. 10‐11, the respective role of lambda and K is not clear. Apparently, the value of K does not matter (“the parameter K does not actually restrict the number of final output regions”). So, its actual role needs to be clarified. Also, where does lambda come into play in the table with Algorithm 1? 

The parameter K stands for number of micro-clusters in the two-step K-Models algorithm. Although it does not affect the number of final regions, it is a required parameter for the optimization process. We have explained the function of K and a general rule for setting the parameter in Section 3.1. Effect of the value of K on algorithm performance is investigated in Appendix A.3. 

We have removed the parameter lambda by requiring the number of regions p as input.

6. Algorithm 2 as described does not seem to have a stopping criterion

The AZP procedure stops when the solution cannot be improved, which is controlled by the variable “stable” in the algorithm. Since the objective function (SSR) strictly decreases at each step and the possible solutions are finite, the algorithm will eventually stop after a finite number of steps. 

Moreover, we have added a parameter L, standing for the maximum number of iterations. The algorithm also stops when the number of iterations reaches L. 

7. The description of the error variance in the simulation design is confusing. On p. 14 the early discussion pertains to variance and uses sigma^2, but at the bottom of the page the values for this parameter pertain to sigma, the square root of sigma^2. Which is it?

By setting the standard error (sigma) as 0.1/0.2/0.3, the variance (sigma^2) is 0.01/0.04/0.09, consequently. They are not contradictory.

8. The paper seems to suggest that the specification of heterogeneity follows Fotheringham et al 2017, but this is not correct. The specification in Fotheringham is different.

The experiments on continuous surface have been removed, following your previous comment. Hence this issue does not exist now.

9. The Georgia example yields “regions” with one or a few observations. This is unacceptable in a regression context. Instead, a minimum size constraint should be included in the optimization process.

Thanks for your helpful comment. A minimum size constraint has been included for all proposed algorithms by introducing the parameter min_obs, which is larger than (or equal to) the number of parameters to be estimated. The algorithms have been modified to ensure each region has adequate observations. 

10. P. 26: the correct term is Pareto “frontier” not Pareto front.

Thanks for correction. The discussion on Pareto frontier has been removed as the paper has been reframed.


Reviewer 2
This paper introduces a generalized regionalization framework, which optimizes region delineation corresponding to a model with region‐specific parameters. The contribution is clear and innovative, the paper is well written and easy to follow, and the technical approach and connection with prior literature is correct. I enjoyed and learned reading this paper, and I'm sure the audience of IJGIS will find this piece useful as well.

Thanks.


Reviewer 3
General Comments:
1. In my view, the critical weakness of the piece is its failure to acknowledge the large and growing literature on spatial regime models, which exist precisely for this purpose. More specifically, this paper proposes a method for uncovering endogenous spatial regimes, and many of these ideas have been advanced already, most notably/recently by Anselin and Amaral who outline a technique very similar to this one based on an EM algorithm (though their notation is far more succinct). While this paper provides some innovation, the pure data science framing and failure to engage with the spatial econometrics literature is troubling. In short, the technique is far less novel than the authors propose here and the utility of its application in this context remains unclear. With this qualification, I think the piece could offer a contribution to the literature and should be published subject to a greater engagement with the relevant literature. 

Thanks for your comment. We have reframed the paper to engage with the spatial regime literature. The main contribution of the revised paper is new algorithms to delineate spatial regimes. We added Section 2.2 to review related works on spatial regimes. The Skater regression method proposed by Anselin and Amaral has been cited and discussed in Section 2.2, as well as compared in our experiments. 

2. I also find the notation a bit tedious as, again, it seems tailored to data scientists or machine learning practitioners who are new to spatial data, whereas many of these concepts will be intimately familiar to IJGIS readers.

We have removed unnecessary notations defined to introduce the “generalized regionalization framework” (that part has been removed). We assume the remaining symbols are necessary to describe the optimization process of our algorithms, as well as their application scope (which is not limited to linear regression). 

3. A couple useful citations might be
Billé, A. G., Benedetti, R., & Postiglione, P. (2017). A two‐step approach to account for unobserved spatial heterogeneity. Spatial Economic Analysis, 12(4), 452–471. https://doi.org/10.1080/17421772.2017.1286373
Elhorst, J. P., & Freret, S. (2009). EVIDENCE OF POLITICAL YARDSTICK COMPETITION IN FRANCE USING A TWO‐REGIME SPATIAL DURBIN MODEL WITH FIXED EFFECTS. Journal of Regional Science, 49(5), 931–951. https://doi.org/10.1111/j.1467‐9787.2009.00613.x
Ertur, C., Le Gallo, J., & Baumont, C. (2006). The European Regional Convergence Process, 1980‐1995: Do Spatial Regimes and Spatial Dependence Matter? International Regional Science Review, 29(1), 3–34. https://doi.org/10.1177/0160017605279453

Thanks for the recommended papers. We have cited and discussed them in Section 2.2.

4. The paper repeatedly refers to "spatial regression" as though it is a monolithic methodology, but the distinctions between the spatial econometric family of models (SAR, SEM, SAC, SDM) and GWR‐based models are critical, as they're used for different purposes, with the former generally focused on recovering unbiased estimates of the model parameters in the presence of spatial dependence, and the latter more focused on prediction in the presence of spatial heterogeneity. This is often a confusing distinction for new practitioners of spatial analysis or those from other fields, and I think it would be useful to qualify these results in light of what the proposed algorithms are designed to do---maximize predictive capacity of a model with spatially‐varying coefficients. To that end, the description of spatial regression models beginning P12L51 is not really accurate: "Spatial regression models allow identifying and quantifying effects of features on a response, while accounting for spatial dependency in the data. Spatial lag models (SLM, Anselin (2010)) and geographically weighted regression (GWR, Brunsdon et al. (1996)) are two com‐ mon approaches. " GWR does not account for spatial dependence and its estimates will be biased in the presence of spatial autocorrelation (a fact its proponents acknowledge, though the model can be extended to include a spatial error term).

Thanks for your comment. We agree that GWR does not account for spatial autocorrelation, and the incorrect statement has been removed. 


5. The importance of the distinction is sharpened by some of the language used in the paper, such as "The effect of foreign born residents is positive, and slightly higher in the northern area. Rural residents has a negative effect across Georgia. The effect of African American is positive in the north, and negative in the south. Generally, these results are consistent with the results from GWR (Yu et al. 2020) " (page 21). In reality, there are no "effects" whatsoever shown in this analysis because it does not have a causal design, so the *associations* uncovered in these results need to be described more accurately (!). Again, this is a critical distinction because in the spatial econometrics literature, endogenous regimes are used to account for spatial heterogeneity across the region, while still providing a method for recovering the "true effects" (i.e. reduce heteroskedasticity in the error term to provide consistent/efficient coefficient estimates, not improve the model's predictive capacity). This is especially important in the case when there are theoretical reasons to expect the spatial autoregressive or spatial error term to be heterogenous in space (for instance if the spillover effect of one home's price onto another differs across states because of unobserved differences in regional markets). The framework here (and GWR more generally) does not attempt to do that.

We agree that the analysis can only reveal associations between variables, not causal effect. The inaccurate interpretation of the results has been corrected (Lines 465-468). 

We assume that our methods to delineate spatial regimes are independent from the research design. It may be used as an exploratory tool to detect spatial heterogeneity, similar to GWR, or used to discover spatial regimes in a more rigorous regression analysis. As illustrated in our synthetic data experiment (Section 4), our method is capable to efficiently and accurately estimate the true coefficient (the true effect under a causal design), as indicated by a lower MAE compared to the baseline algorithms. 

6. The algorithms need to be described more thoroughly in an applied research context, because the value proposition is unclear. The paper would benefit from a larger discussion about different modeling scenarios and their application to different research questions and policy analysis scenarios. I don’t find the brief mention of two scenarios like rainfall modeling or saltwater salinity to be very compelling, absent a bit more elaboration. It would also be good to describe the empirical example in Georgia more carefully (beyond just removing the 'effects' description). Essentially, what these models are uncovering is the set of regions in Georgia where the relationship between educational attainment and demographic characteristics is most consistent. It's very unclear why optimizing on this relationship would be useful... what do the authors suggest these regions represent? The solutions demonstrate that there is spatial heterogeneity in the relationship between these variables‐‐that's fine, but so what? It's unclear what defining regions based on those heterogenous relationships means (again, we're not showing the *effect* of demographics on education attainment, so what's the point? We're not trying to recover unbiased estimates of the causal relationship...). If we just want to show the presence of spatial heterogeneity, then GWR is sufficient, and these algorithms don't provide much insight into the process underlying Georgia's demographic segmentation. Further, by optimizing on the relationship specified in this regression model (which has no theoretical grounding‐‐it's just a reference dataset in the paper by Yu et al) we actually *lose* the exploratory value of regionalization algorithms which focus on pure attribute homogeneity. Put differently, this toy regression model is not really meant to explain a process (it never was intended for that purpose in Yu et al) so using it to define a regional partitioning does not result in very useful information. A different way of saying this is regionalization is typically treated as an unsupervised exercise, but the model‐based techniques introduced here require not only a supervised model, but a well‐specified and theoretically‐sound model to produce informative results. That is not a small challenge, and should be acknowledged. So, I think the paper could use a better [set of] motivating example(s) and a compelling empirical example.

To demonstrate the usefulness of our method, we have added in Section 5.2 an analysis on the King County house price dataset shared by Anselin and Amaral (2021). House price modeling has been a major application of spatial regime models, where regimes correspond to housing submarkets. Results show that our two-stage K-Models delineate better spatial regimes than Skater Regression, with a lower total sum of squared residuals (SSR). 

We retain the Georgia analysis for two reasons. First, the Georgia dataset has been extensively studied in spatial analytics literature. Our analysis can be compared with results from existing approaches such as GWR (Yu et al. 2020), and results show that our methods bring new insights to this dataset. Second, exploratory analysis is common in current spatial data science, where the data cannot contain the full set of variables associated with the process under study (Comber et al. 2023). The Georgia analysis may serve as an exploratory example of our methods.

Comber, A., Harris, P. and Brunsdon, C. (2023), A Rejoinder to the Commentaries on “A Route Map for Successful Applications of Geographically Weighted Regression” by Comber et al. (2022). Geogr Anal, 55: 198-202. https://doi.org/10.1111/gean.12352

7. Regionalization algorithms are designed to maximize attribute homogeneity inside the region—that’s what they do. Most of these regionalization algos are extensions to geodemographic analysis in human geography where the goal is exploration, not explanation. Put simply, these techniques are designed to explore hypotheses about the DGP, not uncover it. In that light, I would revise the paragraph beginning P2L35 to avoid a discussion of DGP and come up with different potential applications where this technique might be useful. Here, the authors cite two environmental studies, neither of which has a causal research design and therefore don’t speak to uncovering the "true" DGP, even though they work well on simulated data. In practice, often lots of heterogenous variables are put into a regionalization algo and we have no idea what the true DGP underlying *any* of them looks like (let alone the combination), even if a resulting model fits well. Furthermore, historically, the development of regionalization techniques has focused on exploratory analysis and summary, not predicting an outcome… This isn’t to say the paper doesn’t provide a valuable contribution, but the paper's introduction doesn’t provide a satisfactory answer as why a ‘model‐based’ regionalization technique is preferable to understanding attribute homogeneity. The logic of spatial regimes is laid out clearly in the spatial econometrics literature, and isn't well articulated here. The paper's value proposition comes at the end: "Regional modelling is a promising approach that accounts for both spatial heterogeneity and dependency, while finding an equilibrium between optimizing generality and accuracy of geographical models. Our generalized framework provides an approach to jointly delineate regions and make inference on processes underlying geographic phenomena beyond descriptive approaches that would focus on the form (Goodchild 2004, Fotheringham and Sachdeva 2022)", but the contribution should be that clear earlier in the paper. It's also not clear whether it delivers on that promise.

We have dropped the term “model-based regionalization” to avoid misunderstanding. Instead, we discriminate between “regionalization” and “regime delineation”. The proposed algorithms are described as methods to delineate spatial regimes, instead of “model-based regionalization methods”. 

The discussion on DGP in the introduction has been removed. Despite that the two environmental studies do not uncover the true DGP, the analysis of spatial varying relationships provides valuable information of the process under examination. We believe that our methods are useful for this purpose. 

In the revised paper, the main contribution is new algorithms to delineate spatial regimes. This has been clarified in the abstract as well as in the introduction. 

Specific comments
1. Essentially what you are proposing is “optimal regimes”

Thank you for the comment. The proposed algorithms aim to optimize spatial regimes, which has been stated in the abstract.

2. The true DGP for something like residential segregation (especially multidimensional race/class segregation) is unknown even if the model fits well…

We have avoided mentioning “DGP” and “effect” in the Georgia analysis. 

3. In general, it's well written but it needs some thorough proofreading for English (verb/tense agreement, missing articles/plurals/participles, etc). The author might look into a tool like Grammarly which can help identify some of the mistakes

Thanks for your advice. We have checked the language of the revised paper with Grammarly. 

4. The line numbers restart with each page making it more difficult than necessary to refer to a section…

We have fixed this issue. The lines are numbered throughout the paper now. 

5. The discussion of Bayesian techniques in a few different sections is a bit belabored, since they authors aren't using them at all. Especially since the issue is raised in multiple sections, the discussion could be condensed.

Thanks for your comment. The discussion of Bayesian methods has been summarized into one paragraph in Section 2.2, and not discussed elsewhere. 

6. P2 Line 12 this raises a red flag that spatial regime models aren’t included in this discussion...

We have mentioned spatial regime models in that paragraph (Line 45).

7. P3L4 why aren’t algorithms like NUTS appropriate here? Why is this any more difficult than any other Bayesian model with lots of data?

Luo et al. (2021) designed an RJ-MCMC sampler to estimate model parameters. It seems that the algorithm requires particular design to perform sampling in the space of spanning trees. Based on the running time reported by the authors (20 minutes for 1000 observations, with parallelization), we conclude that Bayesian spatial partition models based on spanning trees face computational challenges compared to the frequentist approaches (6 seconds for 625 observations for Skater regression and our two-stage K-Models). Further investigation of this issue is beyond the scope of this study.

8. The benchmarks in the footnote on page 4 reported directly from the original paper and are now woefully out of date. It's probably sufficient to say that the exact‐solutions do not scale well, without citing the run time numbers.

The run time numbers from the original paper have been removed as suggested.

9. No mention of AMOEBA in the lit review.

Thanks for the comment. Although AMOEBA is designed for spatial cluster detection, it has been applied to perform exhaustive regionalization. The two recommended papers have been cited and discussed in Section 2.1.

10. This sounds an awful lot like you’re just iteratively fitting a regionalization algo, where the input matrix is the set of coefficients from a GWR, then choosing the partitioning where the error term is minimized (subject to a penalty)? If that's
the case, it can be said much more directly

This is not the case. None of the three proposed algorithm use GWR coefficients. What you described is similar to one of the baseline methods, GWR-Skater, which applies a regionalization algorithm to GWR coefficients. 

11. P6 paragraph one, you might want to mention SMAUP.

Thanks for your comment. We have removed the discussion on MAUP in the literature review, as suggested by another reviewer. MAUP is not directly relevant to our study. 

12. P6 bullet 3 I’m not following. Spatial interaction models investigate interaction *between* geographic units, not within them. Maybe you mean to say “within a study area” instead of “within a unit”? If the process happens within the unit, its generally not called “spatial interaction” because no interaction between spatial units is observed...

We have removed the discussion of spatial interaction models, as it is not necessary for the paper. 

13. P6L44 the discussion of “regional regression models” absolutely needs to include a discussion of regime models from spatial econometrics. In that case, regions are given as exogenous, so this would be a valuable extension to that work, though the literature on endogenous regimes is growing rapidly. Otherwise, could you add some citations to the kind of work you’re describing (also true of the intro to section 3.3)

As our current paper focuses on spatial regression, the discussion on different modeling scenarios has been removed. The introduction to Section 3.3 in the previous version has also been removed, as we removed the complexity penalty. 

14. P8L29 is the central contribution of the paper. It might be nice to say it this explicitly a bit earlier.

The main contribution of the revised paper is new algorithms to delineate spatial regimes, which jointly learn the region delineation and model parameters. This has been clarified in the abstract as well as in the introduction. 

15. P8l48 swap “less” for “fewer”. "Less" is used in reference to continuous quantities, while "fewer" refers to discrete quantities

Corrected. 

16. p9l1149 swap "much" for "many" (again, continuous versus discrete concepts)

Corrected. 

17. P13l20 "We term it regionalized regression, which is at the midpoint between global and local regression" ‐‐ again, this is not novel. This is precisely what spatial regime models are designed for.

We have dropped the term “regionalized regression” we coined in the previous version of the manuscript. We use the concept of spatial regimes throughout the paper instead.

18. P21L32 says "Regional modelling is a promising approach that accounts for both spatial heterogeneity and dependency, while finding an equilibrium between optimizing generality and accuracy of geographical models. " but nothing in this paper examines processes of spatial dependence, only spatial heterogeneity.

We acknowledge that our method does not consider spatial autocorrelation of attributes. Yet both GWR and our method assume process spatial dependency (spatial dependency of model parameters, Comber et al. 2023). Nevertheless, we have removed this statement which was potentially confusing.

Comber, A., Brunsdon, C., Charlton, M., Dong, G., Harris, R., Lu, B., Lü, Y., Murakami, D., Nakaya, T., Wang, Y. and Harris, P. (2023), A Route Map for Successful Applications of Geographically Weighted Regression. Geogr Anal, 55: 155-178. https://doi.org/10.1111/gean.12316

19. p22L4 states " The gravity model can be calibrated for each spatial unit ui, if a local interaction network Gi (a directed graph whose nodes are places in the unit, and the edge weight from node k to l is the observed interaction flow hk,l) is known. In this case, our framework can aggregate units with similar model parameters, " Again, maybe I’m missing something, but this doesn’t make any sense. If your "nodes are places in the unit" then you are not observing interaction between units‐‐and how can you observe interaction *within* a unit, if that's your smallest observation? If your framework "can aggregate units with similar model parameters" then you are not observing interaction *inside within the unit*. By "unit" I think you mean "region"? Generally "units" are considered the atoms that are aggregated into regions (which is what your second sentence says...), so it would be useful to clarify here.

As mentioned, we have removed the discussion of spatial interaction models, as it is not necessary for the paper. 

20. P22L41 (paragraph) use present tense, not past tense

Corrected.

